UserCentrix: An Agentic Memory-augmented AI Framework for Smart Spaces

Agentic Artificial Intelligence (AI) constitutes a transformative paradigm in the evolution of intelligent agents and decision-support systems, redefining smart environments by enhancing operational efficiency, optimizing resource allocation, and strengthening systemic resilience. This paper presents UserCentrix, a hybrid agentic orchestration framework for smart spaces that optimizes resource management and enhances user experience through urgency-aware and intent-driven decision-making mechanisms. The framework integrates interactive modules equipped with agentic behavior and autonomous decision-making capabilities to dynamically balance latency, accuracy, and computational cost. User intent functions as a governing control signal that prioritizes decisions, regulates task execution and resource allocation, and guides the adaptation of decision-making strategies to balance trade-offs between speed and accuracy. Experimental results demonstrate that the framework autonomously enables efficient intent processing and real-time monitoring, while balancing reasoning quality and computational efficiency, particularly under resource-constrained edge conditions.

==> results.dat <==
\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Cloud	&Edge\\
Gemini-1.5 &2.7076&3.5179\\
command-r7b&220.2311&192.1994\\
Claude 3.5 &298.506&284.1143\\
Mistral&251.7816&242.4539\\
Granite3.1&38.577&35.5997\\
Gpt-4o&8.3605&10.1599\\
}\EnvAgenta
\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Cloud	&Edge\\
Gemini-1.5	&5.60 &	14.40 \\
command-r7b&	35.00 	&57.60 \\
Claude 3.5	&45.20 &	57.30 \\
Mistral	&44.20 	&57.10 \\
Granite3.1	&10.20 	&52.90 \\
Gpt-4o	&2.50 	&10.80 \\
}\EnvAgentb
\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Cloud	&Edge\\
Gemini-1.5	&3.70 	&35.70\\ 
command-r7b	&15.40& 	64.90 \\
Claude 3.5	&15.10 	&61.70 \\
Mistral	&13.70 	&57.80 \\
Granite3.1	&9.00 	&77.30 \\
Gpt-4o	&3.80 	&36.50 \\
}\EnvAgentc
\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Accuracy\\
Gemini-1.5	&1\\
command-r7b	&1\\
Claude 3.5	&0\\
Mistral	&0.5\\
Granite3.1	&0\\
Gpt-4o	&1\\
}\EnvAgentd

\pgfplotstableread[row sep=\\,col sep=&]{
interval&ElapsedC	&CPUC&	MemoryC	&ElapsedE&	CPUE	&MemoryE&	Accuracy\\
Gemini-1.5	&5.3925	&23.60&	14.40&		2.4466	&7.90&	31.30&	1\\
Command-r7b	&119.7979	&6.80&	16.00&		127.8999	&62.40&	71.90&	0.75\\
Claude 3.5	&119.2964&	33.30&	15.20&		118.6518	&58.50&	70.50&	0.75\\
Mistral	&88.08312	&5.00&	13.50&		143.5072	&61.20&	66.30&	1\\
Granite3.1&	61.7082&	23.30&	32.40&		16.4528	&59.30&	55.80&	0.5\\
Gpt-4o	&6.33347&	9.80&	12.60&		8.671	&8.70&	42.20&	1\\
}\agentclassifier

\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& Elapsed&CPU & Memory\\
1&0.7741&0.6321&0.4737&3.5381	&2.70&	3.60\\
1.5&0&0&0&0&0&0\\
2&0.7872&0.6321&0.4737&2.1682	&3.30&3.60\\
2.5&0&0&0&0&0&0\\
3&0.8288&0.4866&0.4211& 11.3214	&2.40&	3.60\\
3.5&0&0&0&0&0&0\\
4&0.7937&0.6321&0.5263& 13.8917	&2.00&	3.60\\
4.5&0&0&0&0&0&0\\
5&0.7938&0.6321&0.4211& 11.6523	&3.30& 3.60\\
}\beforelearninga
\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& Elapsed&CPU & Memory\\
1&0.8027&0.6321&0.3673&16.5101	&4.60&3.40\\
1.5&0&0&0&0&0&0\\
2&0.8421&0.6321&0.3636&23.8452	&3.40&	3.40\\
2.5&0&0&0&0&0&0\\
3&0.8048&0.6321&0.2909&30.2243	&3.50&3.60\\
3.5&0&0&0&0&0&0\\
4&0.8294&0.6321&0.3934&19.5182	&3.50&3.50\\
4.5&0&0&0&0&0&0\\
5&0.8109&0.6321	&0.3157&21.6117	&3.70&3.40\\
}\beforelearningb


\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& ElapsedC&CPUC & MemoryC & ElapsedE&CPUE & MemoryE\\
0.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
1&0.8704&0.5276&0.3636&		23.87156	&6.10&	13.90&		3.67961	&10.40&	51.60\\
1.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
2&0.8659	&0.6321&0.4091	&	15.7927	&4.80&	14.00&		3.8502&	7.00&	36.70\\
2.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
3&0.8602	&0.5276&0.4091	&	17.1799	&4.60&	14.00&		3.5883	&8.80&	36.40\\
3.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
}\agentperparmodela



\pgfplotstableread[row sep=\\,col sep=&]{
interval & Similarity & LMUsage & Precision & ElapsedC & CPUC & MemoryC & ElapsedE & CPUE & MemoryE \\
Low1     & 0.8704     & 0.5276   & 0.3636    & 23.87156 & 6.10 & 13.90   & 3.67961  & 10.40 & 51.60 \\
Low2     & 0.8659     & 0.6321   & 0.4091    & 15.7927  & 4.80 & 14.00   & 3.8502   & 7.00  & 36.70 \\
High     & 0.9039     & 0        & 0.3636    & 3.7146   & 5.60 & 14.00   & 3.43947  & 15.50 & 36.30 \\
}\agentperparmodelaa



\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& ElapsedC&CPUC & MemoryC & ElapsedE&CPUE & MemoryE\\
0.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
1	&0.8913	&0.6321	&0.4545	&	498.1659	&30.00&	15.60&		625.2602	&64.00&	73.10\\
1.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
2	&0.886	&0.6321	&0.2727	&	492.8408	&49.10&	15.70&		843.0399	&60.80&	72.00\\
2.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
}\agentperparmodelb

\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& ElapsedC&CPUC & MemoryC & ElapsedE&CPUE & MemoryE\\
Low&0.8913	&0.6321	&0.4545	&	498.1659	&30.00&	15.60&		625.2602	&64.00&	73.10\\
High&0.9183	&0	&0.5455	&	676.5058	&49.80&	15.60&		616.2926	&60.50&	67.60\\
}\agentperparmodelbb

\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& ElapsedC&CPUC & MemoryC & ElapsedE&CPUE & MemoryE\\
0.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
1	&0.8702	&0.6321	&0.3636	&	1689.107	&42.70&	15.30&		2265.092	&59.10&	67.70\\
1.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
2	&0.8488	&0.5507&	0.2727	&	2034.623	&51.10&	14.90&		1621.683	&57.50&	68.00\\
2.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
3	&0.8421	&0.5507&	0.2727	&	1569.989	&52.60&	14.90&		1869.202	&57.80&	69.10\\
3.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
}\agentperparmodelc

\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& ElapsedC&CPUC & MemoryC & ElapsedE&CPUE & MemoryE\\
Low&0.8488	&0.5507&	0.2727	&	2034.623	&51.10&	14.90&		1621.683	&57.51&	68.00\\
High&	0.8809&	0	&0.3636		&643.4445	&50.00&	14.40&		666.3432	&57.50&	68.90\\
}\agentperparmodelcc

\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& ElapsedC&CPUC & MemoryC & ElapsedE&CPUE & MemoryE\\
0.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
1&	0.8733	&0.6321&	0.4091	&	802.7946	&41.70&	14.20&		949.0744	&57.60&	66.70\\
1.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
2&0.8624	&0.6321&	0.3636	&	786.7635	&51.60&	14.00&		946.0731	&57.50&	66.80\\
2.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
3&	0.8752	&0.4866&	0.3636	&	491.5169	&40.30&	14.10&		627.3577	&57.90&	63.00\\
3.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
}\agentperparmodeld

\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& ElapsedC&CPUC & MemoryC & ElapsedE&CPUE & MemoryE\\
Low&	0.8752	&0.4866&	0.3636	&	491.5169	&40.30&	14.10&		627.3577	&57.90&	63.00\\
High&	0.8993&	0 &0.4091		&514.6962	&49.80&	14.00&		801.5293	&58.70&	64.60\\
}\agentperparmodeldd

\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& ElapsedC&CPUC & MemoryC & ElapsedE&CPUE & MemoryE\\
0.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
1	&0.8282	&0.6321	&0.3636		&202.6593	&37.20&	9.20&		285.3483	&56.00&	51.60\\
1.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
2	&0.827	&0.6321	&0.3182		&179.3239	&43.60&	9.20&		277.4193	&55.70&	51.80\\
2.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
3	&0.8144	&0.6321	&0.2727	&	124.8736	&41.90&	9.20&		111.0891	&56.50&	52.10\\
3.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
4& 0.8191	&0.6321	&0.3636		&196.0647	&47&	9.30&		202.7976	&56.40&51.90\\
}\agentperparmodele

\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& ElapsedC&CPUC & MemoryC & ElapsedE&CPUE & MemoryE\\
Low&0.8282	&0.6321	&0.3636		&202.6593	&37.20&	9.20&		285.3483	&56.00&	51.60\\
High&	0.8191	&0.6321	&0.3636		&196.0647	&47&	9.30&		202.7976	&56.40&	51.90\\
}\agentperparmodelee


\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& ElapsedC&CPUC & MemoryC & ElapsedE&CPUE & MemoryE\\
1&0.7741	&0.6321	&0.4737		&3.5381	&2.70&	3.60&		7.6907	&3.10&	52.90\\
1.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
2&0.7872	&0.6321	&0.4737		&2.1682	&3.30&	3.60&		6.5495	&4.40&	53.40\\
2.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
3&0.8288	&0.4866	&0.4211		&11.3214	&2.40&	3.60&		3.6525	&4.70&	52.90\\
3.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
4&0.7937	&0.6321	&0.5263		&13.8917	&2.00&	3.60&		9.4319	&2.30&	53.20\\
4.5 &  0&0 &0 &0 &0 &0 &0 &0 &0 \\
5&0.7938	&0.6321	&0.4211	&11.6523	&3.30&	3.60&		3.4147	&3.10&	52.60\\
}\agentperparmodelf
\pgfplotstableread[row sep=\\,col sep=&]{
	interval&Similarity&	LMUsage&	Precision& ElapsedC&CPUC & MemoryC & ElapsedE&CPUE & MemoryE\\
Low1&0.8288	&0.4866	&0.4211		&11.3214	&2.40&	3.60&	3.6525	&4.70&	52.90\\
Low2&0.7937	&0.6321	&0.5263	&13.8917	&2.00&	3.60&		9.4319	&2.30&	53.20\\
High&0.8364	&0	&0.6315		&1.9784	&3.40&	3.60&		1.3812	&5.60&	49.00\\
}\agentperparmodelff


\pgfplotstableread[row sep=\\,col sep=&]{
interval&ElapsedCL&ElapsedCH&CPUCL&CPUCH&MemoryCL&MemoryCH& ElapsedEL&ElapsedEH&CPUEL&CPUEH&MemoryEL&MemoryEH\\
Gemini-1.5& 10.756	&4.339	&1.40&	1.50&	6.60&	6.70&		14.1069	&4.8304	&7.60&8.40&	31.00&	33.40\\
Command-r7b&94.521	&53.97	&40.30&	31.80&	19.90&19.90&		3601.6761	&295.8871	&15.20&60.80&36.30&	71.70\\
Claude 3.5 &	149.222	&74.278	&8.30&	24&18.30&18.30&	3058.6028&	514.0639	&24.40&	61.50&45.20&	70.10\\
Mistral	&151.503	&47.847	&41.60&	17.20&17.40&	18.10&	787.05659	&316.2107	&63.00&	58.10&	53.80&	53.80\\
Granite3.1&	49.2456&	17.9563	&36.70&17.60&9.10&	9.10&	80.8196	&47.7772	&61.90&	60.80&	65.50&	42.50\\
Gpt-4o	&25.938	&6.171	&1.60&1.40&	17.80&	6.80&		22.227	&10.1647	&13.30&9.20&41.70&41.60\\
}\agentperparlowhigh

\pgfplotstableread[row sep=\\,col sep=&]{
interval&ElapsedCE&CPUCE&ElapsedEE&CPUEE&ElapsedCO&CPUCO&ElapsedEO&CPUEO\\
\\
Gemini-1.5& 10.034	&1.30		&	6.801	&5.40	&	14.018	&1.30&			5.1216	&21.80\\
Command-r7b&78.8173	&14.60&			353.6496	&58.10&		61.3768&	26.90&331.3826	&50.80\\
Claude 3.5 &	197.228&18.90&	369.9368	&56.90&	86.7674&	46.10&			276.9919	&56.20\\
Mistral	&86.8284	&15.80&	381.648	&59.90&	65.9482&	27.40&		313.3207&	52.30\\
Granite3.1&	20.6631&12.50&	43.1752	&41.40&	20.6424	&20.00&	61.2677	&45.80\\
Gpt-4o	&6.708	&3.60	&5.738	&6.20&		10.4106	&2.10&		7.11	&4.10\\
}\agentperagentpe
